Robotic Hierarchical Graph Neurons. A novel implementation of HGN for swarm robotic behaviour control

This paper explores the use of a novel form of Hierarchical Graph Neurons (HGN) for in-operation behaviour selection in a swarm of robotic agents. This new HGN is called Robotic-HGN (R-HGN), as it matches robot environment observations to environment labels via fusion of match probabilities from both temporal and intra-swarm collections. This approach is novel for HGN as it addresses robotic observations being pseudo-continuous numbers, rather than categorical values. Additionally, the proposed approach is memory and computation-power conservative and thus is acceptable for use in mobile devices such as single-board computers, which are often used in mobile robotic agents. This R-HGN approach is validated against individual behaviour implementation and random behaviour selection. This contrast is made in two sets of simulated environments: environments designed to challenge the held behaviours of the R-HGN, and randomly generated environments which are more challenging for the robotic swarm than R-HGN training conditions. R-HGN has been found to enable appropriate behaviour selection in both these sets, allowing significant swarm performance in pre-trained and unexpected environment conditions.

==> Captions.txt <==
hgn size example (1),pdf
hgn size example (2),pdf
Figure 1: Green/light boxes are utilised GN, black boxes are
non-activatable. White circles are the row gates connected to
neighbouring gates.
(a) Standard HGN, muliple
redundant GN and connections.
(b) R-HGN, only required GN
created. One connecton per
row.

HGN Proccess Diagram,pdf
Figure 2: System Process: 1) Behaviour creation and feature
extraction; 2) R-HGN and probability training; 3) swarm imple-
mentation with behaviour selection. Green denotes simulation
environments. Yellow denotes HGN processes.

Env1_1.jpeg
Env1_2.jpeg
Env1_3.jpeg
Figure 3: Three obstacle configurations for the swarm to nav-
igate. Lines are walls, with attenuation represented by wall
thickness, grey circles are source and sink as labelled.

Env3_1.jpeg
Figure 4: Env. 3.1: a combination of Env. 1.2 and Env. 1.3.

Boxplot_DesignedEnv.pdf
Figure 5: Box plot of swarm fittnesses using MBs, R-HGN
and Rand(MB) swarms in designed environment with direct
training. R-HGN seen to achieve near equivalent performance
to the optimal MB in each environment.

Behaviour_3_1.jpeg
Behaviour_3_2.jpeg
Figure 6: Environment-Behaviour matching mapped over op-
eration map for Env. 3.1 (a) and Env. 3.2 (b). Red selecting
MB-1; blue is MB-2; green is MB-3; white dots are network-
node and jammers (as labelled), white squares are unreachable
walled area. For Env. 3.1, strong use of MB-1 around pas-
sage, MB-2 around other walls. For Env. 3.2, strong use of
MB-3 around jammer (between A and B), noticeable use of
MB-1 on A-C edge. Each figure is the combined mapping of
all operation runs.

ErrorRate_DesignedEnv.pdf
Figure 7: R-HGN error-rate (%) of each designed Env. over
time-steps. Error-rates/time-step vectors recorded for all 8
agent in 50 implementations. Presented values are mean of
these 400 vectors.]

Fitnesss_generatedEnv.pdf
Figure 8: Fitness of three MB, R-HGN and Rand(MB) in 50
generated environments. Environments ordered by maximum
MB fitness for clarity. R-HGN holds close fitness to optimal
MB in all environments.

Behaviour_gen_a.jpeg
Behaviour_gen_b.jpeg
Figure 9: Environment-Behaviour matching map over gener-
ated environment with two communication stages. Colouring
as in Figure 6, white arrows depict network-node motion with
start and end locations. Environment matches shown to allow
both spacial and temporal behaviour heterogeneity to solve
dynamic task.
